Multi-messenger astrophysics in the gravitational-wave era

The observation of GW170817, the first binary neutron star merger observed in both gravitational waves (GW) and electromagnetic (EM) waves, kickstarted the age of multi-messenger GW astronomy. This new technique presents an observationally rich way to probe extreme astrophysical processes. With the onset of the LIGO-Virgo-KAGRA Collaboration's O4 observing run and wide-field EM instruments well-suited for transient searches, multi-messenger astrophysics has never been so promising. We review recent searches and results for multi-messenger counterparts to GW events, and describe existing and upcoming EM follow-up facilities, with a particular focus on WINTER, a new near-infrared survey telescope, and TESS, an exoplanet survey space telescope.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

